Cross-Sender Bit-Mixing Coding

Scheduling to avoid packet collisions is a long-standing challenge in networking, and has become even trickier in wireless networks with multiple senders and multiple receivers. In fact, researchers have proved that even {\em perfect} scheduling can only achieve $\mathbf{R} = O(\frac{1}{\ln N})$. Here $N$ is the number of nodes in the network, and $\mathbf{R}$ is the {\em medium utilization rate}. Ideally, one would hope to achieve $\mathbf{R} = \Theta(1)$, while avoiding all the complexities in scheduling. To this end, this paper proposes {\em cross-sender bit-mixing coding} ({\em BMC}), which does not rely on scheduling. Instead, users transmit simultaneously on suitably-chosen slots, and the amount of overlap in different user's slots is controlled via coding. We prove that in all possible network topologies, using BMC enables us to achieve $\mathbf{R}=\Theta(1)$. We also prove that the space and time complexities of BMC encoding/decoding are all low-order polynomials.

==> plots/fig1.csv <==
d,rnd1,rnd2,bmc1,bmc2
25,0.00000039,0.0000000096,0.000072,0.00000000000000002687
50,0.00074,0.0001,0.00005,0.0000000025
75,0.00709,0.002002,0.000054,0.000054
100,0.0249,0.009648,0.000056,0.000056


==> plots/fig1.txt <==
25    0.00000039    0.0000000096     0.000072 	0.00000000000000002687
50    0.00074      0.0001         0.00005     0.0000000025
75    0.00709	   0.002002	    0.000054     0.000054
100   0.0249      0.009648	    0.000056	0.000056


==> plots/fig2.csv <==
d,rnd1,rnd2,bmc1,bmc2
25,999,1000,56.25,225
50,999,1000,112.5,225
75,999,1000,168.75,168.75
100,999,1000,225,225


==> plots/fig2.txt <==
25   999    1000	56.25 	225
50   999    1000	112.5	225
75   999    1000	168.75	168.75
100  999    1000	225	225


==> plots/results-more-trials.txt <==
#finalAL2 n: 25 errorRate: 9.6E-9 k: 100 errors: 48 t: 100000
#finalAL2 n: 50 errorRate: 1.0E-4 k: 100 errors: 100 t: 100000
#finalAL2 n: 75 errorRate: 0.002002 k: 100 errors: 2002 t: 100000
#finalAL2 n: 100 errorRate: 0.009648 k: 100 errors: 9648 t: 100000
#finalALH n: 25 errorRate: 3.9E-7 avgUsed: 999 maxUsed: 1000 k: 100 errors: 39 t: 100000
#finalALH n: 50 errorRate: 7.4E-4 avgUsed: 999 maxUsed: 1015 k: 100 errors: 74 t: 100000
#finalALH n: 75 errorRate: 0.00709 avgUsed: 999 maxUsed: 1018 k: 100 errors: 709 t: 100000
#finalALH n: 100 errorRate: 0.0249 avgUsed: 999 maxUsed: 1026 k: 100 errors: 2490 t: 100000

#ProfilerOutput BuildingBook 1109 1109 1
#ProfilerOutput DecodingData 0 8654 10000
#ProfilerOutput DecodeMasking 103 1039287 10000
#finalBMC n: 25 errorRate: 7.2E-5 chances: 4 errorRateRetry: 2.6873856000000003E-17 errors: 72 t: 100000

#ProfilerOutput BuildingBook 2185 2185 1
#ProfilerOutput DecodingData 1 18000 10000
#ProfilerOutput DecodeMasking 205 2050201 10000
#finalBMC n: 50 errorRate: 5.0E-5 chances: 2 errorRateRetry: 2.5E-9 errors: 50 t: 100000

#ProfilerOutput BuildingBook 3199 3199 1
#ProfilerOutput DecodingData 3 31455 10000
#ProfilerOutput DecodeMasking 344 3449881 10000
#finalBMC n: 75 errorRate: 5.4E-5 chances: 1 errorRateRetry: 5.4E-5 errors: 54 t: 100000

#ProfilerOutput BuildingBook 4401 4401 1
#ProfilerOutput DecodingData 4 41586 10000
#ProfilerOutput DecodeMasking 458 4588355 10000
#finalBMC n: 100 errorRate: 5.6E-5 chances: 1 errorRateRetry: 5.6E-5 errors: 56 t: 100000


==> plots/results.txt <==
#finalAL2 n: 25 errorRate: 7.5E-9 k: 100 errors: 3 t: 100000
#finalAL2 n: 50 errorRate: 7.333333333333333E-5 k: 100 errors: 22 t: 100000
#finalAL2 n: 75 errorRate: 0.0018266666666666668 k: 100 errors: 548 t: 100000
#finalAL2 n: 100 errorRate: 0.009503333333333334 k: 100 errors: 2851 t: 100000
#finalALH n: 25 errorRate: 3.0E-7 avgUsed: 999 maxUsed: 1000 k: 100 errors: 6 t: 100000
#finalALH n: 50 errorRate: 6.1E-4 avgUsed: 999 maxUsed: 1020 k: 100 errors: 61 t: 100000
#finalALH n: 75 errorRate: 0.0068 avgUsed: 998 maxUsed: 1021 k: 100 errors: 680 t: 100000
#finalALH n: 100 errorRate: 0.02475 avgUsed: 999 maxUsed: 1024 k: 100 errors: 2475 t: 100000

#ProfilerOutput BuildingBook 1093 1093 1
#ProfilerOutput DecodingData 1 2184 2000
#ProfilerOutput DecodeMasking 106 212200 2000
#finalBMC n: 25 errorRate: 6.0E-5 chances: 5 errorRateRetry: 7.776000000000001E-22 errors: 12 t: 100000

#ProfilerOutput BuildingBook 2247 2247 1
#ProfilerOutput DecodingData 2 4101 2000
#ProfilerOutput DecodeMasking 215 430523 2000
#finalBMC n: 50 errorRate: 7.0E-5 chances: 2 errorRateRetry: 4.899999999999999E-9 errors: 14 t: 100000

#ProfilerOutput BuildingBook 3433 3433 1
#ProfilerOutput DecodingData 3 6438 2000
#ProfilerOutput DecodeMasking 342 685900 2000
#finalBMC n: 75 errorRate: 5.0E-5 chances: 1 errorRateRetry: 5.0E-5 errors: 10 t: 100000

#ProfilerOutput BuildingBook 4276 4276 1
#ProfilerOutput DecodingData 4 8705 2000
#ProfilerOutput DecodeMasking 472 945857 2000
#finalBMC n: 100 errorRate: 6.0E-5 chances: 1 errorRateRetry: 6.0E-5 errors: 12 t: 100000
